Quantitative Impact Evaluation of an Abstraction Layer for Data Stream Processing Systems

With the demand to process ever-growing data volumes, a variety of new data stream processing frameworks have been developed. Moving an implementation from one such system to another, e.g., for performance reasons, requires adapting existing applications to new interfaces. Apache Beam addresses these high substitution costs by providing an abstraction layer that enables executing programs on any of the supported streaming frameworks. In this paper, we present a novel benchmark architecture for comparing the performance impact of using Apache Beam on three streaming frameworks: Apache Spark Streaming, Apache Flink, and Apache Apex. We find significant performance penalties when using Apache Beam for application development in the surveyed systems. Overall, usage of Apache Beam for the examined streaming applications caused a high variance of query execution times with a slowdown of up to a factor of 58 compared to queries developed without the abstraction layer. All developed benchmark artifacts are publicly available to ensure reproducible results.

==> results/2018_04_05__17_04_00_sb_beamapex_grep_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Grep;atsbgrepp1r10;1536158055050;1536158059605;4555;4555.0;4555.0
Grep;atsbgrepp1r9;1536157442404;1536157446050;3646;8201.0;4100.5
Grep;atsbgrepp1r8;1536156823086;1536156827386;4300;12501.0;4167.0
Grep;atsbgrepp1r7;1536156198904;1536156202371;3467;15968.0;3992.0
Grep;atsbgrepp1r6;1536155588174;1536155591541;3367;19335.0;3867.0
Grep;atsbgrepp1r5;1536154964014;1536154966923;2909;22244.0;3707.3333333333335
Grep;atsbgrepp1r4;1536154352354;1536154356285;3931;26175.0;3739.285714285714
Grep;atsbgrepp1r3;1536153733827;1536153737541;3714;29889.0;3736.125
Grep;atsbgrepp1r2;1536153116889;1536153121410;4521;34410.0;3823.3333333333335
Grep;atsbgrepp1r1;1536152492961;1536152496172;3211;37621.0;3762.1


==> results/2018_04_08__12_04_50_sb_apex_sample_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Sample;asbsamplep2r10;1533721842952;1533721846273;3321;3321.0;3321.0
Sample;asbsamplep2r9;1533721664534;1533721668096;3562;6883.0;3441.5
Sample;asbsamplep2r8;1533721482443;1533721486277;3834;10717.0;3572.3333333333335
Sample;asbsamplep2r7;1533721302438;1533721306117;3679;14396.0;3599.0
Sample;asbsamplep2r6;1533721123528;1533721127440;3912;18308.0;3661.6
Sample;asbsamplep2r5;1533720940869;1533720944447;3578;21886.0;3647.6666666666665
Sample;asbsamplep2r4;1533720762442;1533720766232;3790;25676.0;3668.0
Sample;asbsamplep2r3;1533720580679;1533720583864;3185;28861.0;3607.625
Sample;asbsamplep2r2;1533720402355;1533720405625;3270;32131.0;3570.1111111111113
Sample;asbsamplep2r1;1533720224651;1533720228040;3389;35520.0;3552.0


==> results/2018_07_12__16_07_50_sb_beamspark_identity_p1_oldconf.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Identity;sbsparkidentityp110;1523541754851;1523541765633;10782;10782.0;10782.0
Identity;sbsparkidentityp19;1523541609802;1523541618526;8724;19506.0;9753.0
Identity;sbsparkidentityp18;1523541463866;1523541472323;8457;27963.0;9321.0
Identity;sbsparkidentityp17;1523541317675;1523541325958;8283;36246.0;9061.5
Identity;sbsparkidentityp16;1523541172683;1523541235098;62415;98661.0;19732.2
Identity;sbsparkidentityp15;1523541027038;1523541035805;8767;107428.0;17904.666666666668
Identity;sbsparkidentityp14;1523540882198;1523540965460;83262;190690.0;27241.428571428572
Identity;sbsparkidentityp13;1523540818855;1523540855850;36995;227685.0;28460.625
Identity;sbsparkidentityp12;1523540575678;1523540583290;7612;235297.0;26144.11111111111
Identity;sbsparkidentityp11;1523540403509;1523540411176;7667;242964.0;24296.4


==> results/2018_08_02__17_08_17_sb_beamspark_grep_p2r.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Grep;sbsparkgrepp2r10;1525279750390;1525279763635;13245;13245.0;13245.0
Grep;sbsparkgrepp2r9;1525279561003;1525279572149;11146;24391.0;12195.5
Grep;sbsparkgrepp2r8;1525279374843;1525279386502;11659;36050.0;12016.666666666666
Grep;sbsparkgrepp2r7;1525279185950;1525279197620;11670;47720.0;11930.0
Grep;sbsparkgrepp2r6;1525278999854;1525279011650;11796;59516.0;11903.2
Grep;sbsparkgrepp2r5;1525278812643;1525278824132;11489;71005.0;11834.166666666666
Grep;sbsparkgrepp2r4;1525278623441;1525278634753;11312;82317.0;11759.57142857143
Grep;sbsparkgrepp2r3;1525278437613;1525278449263;11650;93967.0;11745.875
Grep;sbsparkgrepp2r2;1525278248561;1525278260519;11958;105925.0;11769.444444444445
Grep;sbsparkgrepp2r1;1525278060880;1525278072947;12067;117992.0;11799.2


==> results/2018_11_06__16_11_43_sb_flink_identity_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Identity;FSB-IDENTITY-RUN-10;1517927011231;1517927017476;6245;6245.0;6245.0
Identity;FSB-IDENTITY-RUN-9;1517926583117;1517926604673;21556;27801.0;13900.5
Identity;FSB-IDENTITY-RUN-8;1517926009254;1517926012677;3423;31224.0;10408.0
Identity;FSB-IDENTITY-RUN-7;1517923603176;1517923606486;3310;34534.0;8633.5
Identity;FSB-IDENTITY-RUN-6;1517922892660;1517922896392;3732;38266.0;7653.2
Identity;FSB-IDENTITY-RUN-5;1517922445277;1517922457964;12687;50953.0;8492.166666666666
Identity;FSB-IDENTITY-RUN-4;1517921873026;1517921876922;3896;54849.0;7835.571428571428
Identity;FSB-IDENTITY-RUN-3;1517921245445;1517921249400;3955;58804.0;7350.5
Identity;FSB-IDENTITY-RUN-2;1517920850964;1517920854383;3419;62223.0;6913.666666666667
Identity;FSB-IDENTITY-RUN-1;1517915321283;1517915324288;3005;65228.0;6522.8


==> results/2018_12_15__16_12_05_sb_flink_projection_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Projection;FSB-PROJECTION-RUN-10;1518706470797;1518706476820;6023;6023.0;6023.0
Projection;FSB-PROJECTION-RUN-9;1518706347229;1518706353369;6140;12163.0;6081.5
Projection;FSB-PROJECTION-RUN-8;1518706223621;1518706229320;5699;17862.0;5954.0
Projection;FSB-PROJECTION-RUN-7;1518706099977;1518706105829;5852;23714.0;5928.5
Projection;FSB-PROJECTION-RUN-6;1518705976444;1518705982757;6313;30027.0;6005.4
Projection;FSB-PROJECTION-RUN-5;1518705852746;1518705858558;5812;35839.0;5973.166666666667
Projection;FSB-PROJECTION-RUN-4;1518705729219;1518705735104;5885;41724.0;5960.571428571428
Projection;FSB-PROJECTION-RUN-3;1518705605544;1518705612180;6636;48360.0;6045.0
Projection;FSB-PROJECTION-RUN-2;1518704954899;1518704961319;6420;54780.0;6086.666666666667
Projection;FSB-PROJECTION-RUN-1;1518701289650;1518701295845;6195;60975.0;6097.5


==> results/2018_13_24__17_13_25_sb_spark_sample_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Sample;ssbsparksamplep1r10;1527164112275;1527164115522;3247;3247.0;3247.0
Sample;ssbsparksamplep1r9;1527163929827;1527163932162;2335;5582.0;2791.0
Sample;ssbsparksamplep1r8;1527163747048;1527163748958;1910;7492.0;2497.3333333333335
Sample;ssbsparksamplep1r7;1527163563192;1527163565324;2132;9624.0;2406.0
Sample;ssbsparksamplep1r6;1527163378271;1527163380091;1820;11444.0;2288.8
Sample;ssbsparksamplep1r5;1527163194739;1527163196889;2150;13594.0;2265.6666666666665
Sample;ssbsparksamplep1r4;1527163013049;1527163014950;1901;15495.0;2213.5714285714284
Sample;ssbsparksamplep1r3;1527162828667;1527162830941;2274;17769.0;2221.125
Sample;ssbsparksamplep1r2;1527162644315;1527162646370;2055;19824.0;2202.6666666666665
Sample;ssbsparksamplep1r1;1527162461271;1527162463698;2427;22251.0;2225.1


==> results/2018_14_09__15_14_18_sb_flink_grep_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Grep;FSB-GREP-RUN-10;1518183723693;1518183725274;1581;1581.0;1581.0
Grep;FSB-GREP-RUN-9;1518105364506;1518105365934;1428;3009.0;1504.5
Grep;FSB-GREP-RUN-8;1518104929026;1518104930567;1541;4550.0;1516.6666666666667
Grep;FSB-GREP-RUN-7;1518104527392;1518104528904;1512;6062.0;1515.5
Grep;FSB-GREP-RUN-6;1518103960968;1518103962429;1461;7523.0;1504.6
Grep;FSB-GREP-RUN-5;1518103463635;1518103465309;1674;9197.0;1532.8333333333333
Grep;FSB-GREP-RUN-4;1518102654556;1518102656093;1537;10734.0;1533.4285714285713
Grep;FSB-GREP-RUN-3;1518102036049;1518102037565;1516;12250.0;1531.25
Grep;FSB-GREP-RUN-2;1518101544131;1518101545582;1451;13701.0;1522.3333333333333
Grep;FSB-GREP-RUN-1;1518100964704;1518100966809;2105;15806.0;1580.6


==> results/2018_14_31__12_14_42_sb_beamflink_sample_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Sample;sbflinksamplep2r10;1527765230780;1527765257533;26753;26753.0;26753.0
Sample;sbflinksamplep2r9;1527757893636;1527757919770;26134;52887.0;26443.5
Sample;sbflinksamplep2r8;1527764943848;1527764971100;27252;80139.0;26713.0
Sample;sbflinksamplep2r7;1527764801126;1527764828557;27431;107570.0;26892.5
Sample;sbflinksamplep2r6;1527757463527;1527757489646;26119;133689.0;26737.8
Sample;sbflinksamplep2r5;1527757320734;1527757348081;27347;161036.0;26839.333333333332
Sample;sbflinksamplep2r4;1527757177617;1527757201689;24072;185108.0;26444.0
Sample;sbflinksamplep2r3;1527764228105;1527764255015;26910;212018.0;26502.25
Sample;sbflinksamplep2r2;1527764084545;1527764112025;27480;239498.0;26610.88888888889
Sample;sbflinksamplep2r1;1527756747902;1527756777203;29301;268799.0;26879.9


==> results/2018_16_25__08_16_11_sb_beamapex_grep_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Grep;atsbgrepp2r10;1535128805348;1535128807802;2454;2454.0;2454.0
Grep;atsbgrepp2r9;1535128186705;1535128189465;2760;5214.0;2607.0
Grep;atsbgrepp2r8;1535127567512;1535127570051;2539;7753.0;2584.3333333333335
Grep;atsbgrepp2r7;1535126949647;1535126952050;2403;10156.0;2539.0
Grep;atsbgrepp2r6;1535126331144;1535126333592;2448;12604.0;2520.8
Grep;atsbgrepp2r5;1535125713306;1535125715798;2492;15096.0;2516.0
Grep;atsbgrepp2r4;1535125096159;1535125098551;2392;17488.0;2498.285714285714
Grep;atsbgrepp2r3;1535124480374;1535124482838;2464;19952.0;2494.0
Grep;atsbgrepp2r2;1535102780282;1535102782790;2508;22460.0;2495.5555555555557
Grep;atsbgrepp2r1;1535102164923;1535102168241;3318;25778.0;2577.8


==> results/2018_16_27__14_16_30_sb_beamspark_grep_p1r.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Grep;sbsparkgrepp1r10;1524837650590;1524837657347;6757;6757.0;6757.0
Grep;sbsparkgrepp1r9;1524837465791;1524837471983;6192;12949.0;6474.5
Grep;sbsparkgrepp1r8;1524837279592;1524837285749;6157;19106.0;6368.666666666667
Grep;sbsparkgrepp1r7;1524837093418;1524837099816;6398;25504.0;6376.0
Grep;sbsparkgrepp1r6;1524836905704;1524836912209;6505;32009.0;6401.8
Grep;sbsparkgrepp1r5;1524836719552;1524836725761;6209;38218.0;6369.666666666667
Grep;sbsparkgrepp1r4;1524836534604;1524836540728;6124;44342.0;6334.571428571428
Grep;sbsparkgrepp1r3;1524836348578;1524836354684;6106;50448.0;6306.0
Grep;sbsparkgrepp1r2;1524836160653;1524836166795;6142;56590.0;6287.777777777777
Grep;sbsparkgrepp1r1;1524835974480;1524835981277;6797;63387.0;6338.7


==> results/2018_19_01__11_19_10_sb_flink_sample_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Sample;fsbflinksamplep1r10;1527843882689;1527843884755;2066;2066.0;2066.0
Sample;fsbflinksamplep1r9;1527843762100;1527843764434;2334;4400.0;2200.0
Sample;fsbflinksamplep1r8;1527843640485;1527843642343;1858;6258.0;2086.0
Sample;fsbflinksamplep1r7;1527843519426;1527843521267;1841;8099.0;2024.75
Sample;fsbflinksamplep1r6;1527843398286;1527843400114;1828;9927.0;1985.4
Sample;fsbflinksamplep1r5;1527843277222;1527843279171;1949;11876.0;1979.3333333333333
Sample;fsbflinksamplep1r4;1527843156115;1527843158033;1918;13794.0;1970.5714285714287
Sample;fsbflinksamplep1r3;1527843035024;1527843037720;2696;16490.0;2061.25
Sample;fsbflinksamplep1r2;1527842914039;1527842916120;2081;18571.0;2063.4444444444443
Sample;fsbflinksamplep1r1;1527842792906;1527842795188;2282;20853.0;2085.3


==> results/2018_19_08__11_19_43_sb_apex_projection_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Projection;asbprojectionp2r10;1533718522369;1533718525493;3124;3124.0;3124.0
Projection;asbprojectionp2r9;1533718342054;1533718345807;3753;6877.0;3438.5
Projection;asbprojectionp2r8;1533718162077;1533718165422;3345;10222.0;3407.3333333333335
Projection;asbprojectionp2r7;1533717982107;1533717985489;3382;13604.0;3401.0
Projection;asbprojectionp2r6;1533717800746;1533717804337;3591;17195.0;3439.0
Projection;asbprojectionp2r5;1533717622431;1533717625782;3351;20546.0;3424.3333333333335
Projection;asbprojectionp2r4;1533717441423;1533717445159;3736;24282.0;3468.8571428571427
Projection;asbprojectionp2r3;1533717261189;1533717264622;3433;27715.0;3464.375
Projection;asbprojectionp2r2;1533717080676;1533717084529;3853;31568.0;3507.5555555555557
Projection;asbprojectionp2r1;1533716903341;1533716906977;3636;35204.0;3520.4


==> results/2018_19_23__15_19_45_sb_beamspark_sample_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Sample;sbsparksamplep1r10;1527004828961;1527004840008;11047;11047.0;11047.0
Sample;sbsparksamplep1r9;1527004642362;1527004653260;10898;21945.0;10972.5
Sample;sbsparksamplep1r8;1527004451913;1527004462898;10985;32930.0;10976.666666666666
Sample;sbsparksamplep1r7;1527004265145;1527004275793;10648;43578.0;10894.5
Sample;sbsparksamplep1r6;1527004073832;1527004084868;11036;54614.0;10922.8
Sample;sbsparksamplep1r5;1527003886947;1527003897768;10821;65435.0;10905.833333333334
Sample;sbsparksamplep1r4;1527003698488;1527003709845;11357;76792.0;10970.285714285714
Sample;sbsparksamplep1r3;1527003509873;1527003520799;10926;87718.0;10964.75
Sample;sbsparksamplep1r2;1527003321162;1527003332280;11118;98836.0;10981.777777777777
Sample;sbsparksamplep1r1;1527003133329;1527003144459;11130;109966.0;10996.6


==> results/2018_21_17__15_21_57_sb_spark_grep_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Grep;ssbsparkgrepp1r10;1526569696888;1526569698043;1155;1155.0;1155.0
Grep;ssbsparkgrepp1r9;1526569519435;1526569520719;1284;2439.0;1219.5
Grep;ssbsparkgrepp1r8;1526569344268;1526569345581;1313;3752.0;1250.6666666666667
Grep;ssbsparkgrepp1r7;1526569169315;1526569170514;1199;4951.0;1237.75
Grep;ssbsparkgrepp1r6;1526568994212;1526568995539;1327;6278.0;1255.6
Grep;ssbsparkgrepp1r5;1526568819338;1526568820497;1159;7437.0;1239.5
Grep;ssbsparkgrepp1r4;1526568643393;1526568644748;1355;8792.0;1256.0
Grep;ssbsparkgrepp1r3;1526568470196;1526568471419;1223;10015.0;1251.875
Grep;ssbsparkgrepp1r2;1526568293063;1526568294460;1397;11412.0;1268.0
Grep;ssbsparkgrepp1r1;1526568119241;1526568120643;1402;12814.0;1281.4


==> results/2018_21_19__16_21_46_sb_beamspark_projection_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Projection;sbsparkprojectionp110;1524154461419;1524154473594;12175;12175.0;12175.0
Projection;sbsparkprojectionp19;1524154305491;1524154317284;11793;23968.0;11984.0
Projection;sbsparkprojectionp18;1524154149917;1524154162598;12681;36649.0;12216.333333333334
Projection;sbsparkprojectionp17;1524153994466;1524154004102;9636;46285.0;11571.25
Projection;sbsparkprojectionp16;1524153839572;1524153849402;9830;56115.0;11223.0
Projection;sbsparkprojectionp15;1524153683324;1524153693055;9731;65846.0;10974.333333333334
Projection;sbsparkprojectionp14;1524153528253;1524153539158;10905;76751.0;10964.42857142857
Projection;sbsparkprojectionp13;1524153372842;1524153382545;9703;86454.0;10806.75
Projection;sbsparkprojectionp12;1524153217130;1524153226923;9793;96247.0;10694.111111111111
Projection;sbsparkprojectionp11;1524153061788;1524153071441;9653;105900.0;10590.0


==> results/2018_22_08__15_22_18_sb_flink_projection_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Projection;FSB-PROJECTION-RUN-P2-10;1520341196761;1520341203326;6565;6565.0;6565.0
Projection;FSB-PROJECTION-RUN-P2-9;1520341073405;1520341078513;5108;11673.0;5836.5
Projection;FSB-PROJECTION-RUN-P2-8;1520340950177;1520340956289;6112;17785.0;5928.333333333333
Projection;FSB-PROJECTION-RUN-P2-7;1520340826814;1520340832997;6183;23968.0;5992.0
Projection;FSB-PROJECTION-RUN-P2-6;1520340703481;1520340708335;4854;28822.0;5764.4
Projection;FSB-PROJECTION-RUN-P2-5;1520340580170;1520340585093;4923;33745.0;5624.166666666667
Projection;FSB-PROJECTION-RUN-P2-4;1520340456897;1520340463211;6314;40059.0;5722.714285714285
Projection;FSB-PROJECTION-RUN-P2-3;1520340333504;1520340338769;5265;45324.0;5665.5
Projection;FSB-PROJECTION-RUN-P2-2;1520517618529;1520517623142;4613;49937.0;5548.555555555556
Projection;FSB-PROJECTION-RUN-P2-1;1520517495148;1520517499946;4798;54735.0;5473.5


==> results/2018_23_08__17_23_08_sb_beamflink_grep_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Grep;SB-GREP-RUN-P2-10;1520525804519;1520525826558;22039;22039.0;22039.0
Grep;SB-GREP-RUN-P2-9;1520525660551;1520525679999;19448;41487.0;20743.5
Grep;SB-GREP-RUN-P2-8;1520525517322;1520525537273;19951;61438.0;20479.333333333332
Grep;SB-GREP-RUN-P2-7;1520525373869;1520525395543;21674;83112.0;20778.0
Grep;SB-GREP-RUN-P2-6;1520525230272;1520525249293;19021;102133.0;20426.6
Grep;SB-GREP-RUN-P2-5;1520525086550;1520525106839;20289;122422.0;20403.666666666668
Grep;SB-GREP-RUN-P2-4;1520524943588;1520524964745;21157;143579.0;20511.285714285714
Grep;SB-GREP-RUN-P2-3;1520524799681;1520524821134;21453;165032.0;20629.0
Grep;SB-GREP-RUN-P2-2;1520524656220;1520524675430;19210;184242.0;20471.333333333332
Grep;SB-GREP-RUN-P2-1;1520524512796;1520524533185;20389;204631.0;20463.1


==> results/2018_23_09__10_23_49_sb_flink_grep_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Grep;FSB-GREP-RUN-P2-10;1520528011264;1520528012593;1329;1329.0;1329.0
Grep;FSB-GREP-RUN-P2-9;1520527887542;1520527888833;1291;2620.0;1310.0
Grep;FSB-GREP-RUN-P2-8;1520527764117;1520527765473;1356;3976.0;1325.3333333333333
Grep;FSB-GREP-RUN-P2-7;1520527640674;1520527642033;1359;5335.0;1333.75
Grep;FSB-GREP-RUN-P2-6;1520527517092;1520527518457;1365;6700.0;1340.0
Grep;FSB-GREP-RUN-P2-5;1520527393583;1520527395062;1479;8179.0;1363.1666666666667
Grep;FSB-GREP-RUN-P2-4;1520527269988;1520527271385;1397;9576.0;1368.0
Grep;FSB-GREP-RUN-P2-3;1520527146371;1520527147744;1373;10949.0;1368.625
Grep;FSB-GREP-RUN-P2-2;1520527022916;1520527024357;1441;12390.0;1376.6666666666667
Grep;FSB-GREP-RUN-P2-1;1520526899335;1520526901204;1869;14259.0;1425.9


==> results/2018_24_14__15_24_08_sb_flink_identity_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Identity;FSB-IDENTITY-RUN-P2-10;1521035998508;1521036002657;4149;4149.0;4149.0
Identity;FSB-IDENTITY-RUN-P2-9;1521035874996;1521035878765;3769;7918.0;3959.0
Identity;FSB-IDENTITY-RUN-P2-8;1521035751452;1521035754161;2709;10627.0;3542.3333333333335
Identity;FSB-IDENTITY-RUN-P2-7;1521035627936;1521035633222;5286;15913.0;3978.25
Identity;FSB-IDENTITY-RUN-P2-6;1521035504397;1521035507399;3002;18915.0;3783.0
Identity;FSB-IDENTITY-RUN-P2-5;1521035380965;1521035384891;3926;22841.0;3806.8333333333335
Identity;FSB-IDENTITY-RUN-P2-4;1521035257334;1521035260232;2898;25739.0;3677.0
Identity;FSB-IDENTITY-RUN-P2-3;1521035133841;1521035137497;3656;29395.0;3674.375
Identity;FSB-IDENTITY-RUN-P2-2;1521035010197;1521035013763;3566;32961.0;3662.3333333333335
Identity;FSB-IDENTITY-RUN-P2-1;1521034886694;1521034891139;4445;37406.0;3740.6


==> results/2018_27_14__15_27_02_sb_beamflink_identity_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Identity;SB-IDENTITY-RUN-P2-10;1521034526983;1521034561182;34199;34199.0;34199.0
Identity;SB-IDENTITY-RUN-P2-9;1521034383836;1521034416810;32974;67173.0;33586.5
Identity;SB-IDENTITY-RUN-P2-8;1521034240408;1521034274998;34590;101763.0;33921.0
Identity;SB-IDENTITY-RUN-P2-7;1521034096434;1521034128465;32031;133794.0;33448.5
Identity;SB-IDENTITY-RUN-P2-6;1521033952794;1521033984800;32006;165800.0;33160.0
Identity;SB-IDENTITY-RUN-P2-5;1521033809195;1521033842737;33542;199342.0;33223.666666666664
Identity;SB-IDENTITY-RUN-P2-4;1521033665948;1521033697309;31361;230703.0;32957.57142857143
Identity;SB-IDENTITY-RUN-P2-3;1521033522421;1521033555889;33468;264171.0;33021.375
Identity;SB-IDENTITY-RUN-P2-2;1521033378501;1521033411944;33443;297614.0;33068.22222222222
Identity;SB-IDENTITY-RUN-P2-1;1521033234927;1521033266984;32057;329671.0;32967.1


==> results/2018_27_30__10_27_01_sb_beamspark_identity_p1r.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Identity;sbsparkidentityp1r10;1524841224284;1524841231568;7284;7284.0;7284.0
Identity;sbsparkidentityp1r9;1524841039561;1524841046799;7238;14522.0;7261.0
Identity;sbsparkidentityp1r8;1524840851553;1524840858984;7431;21953.0;7317.666666666667
Identity;sbsparkidentityp1r7;1524840665629;1524840672630;7001;28954.0;7238.5
Identity;sbsparkidentityp1r6;1524849115696;1524849123289;7593;36547.0;7309.4
Identity;sbsparkidentityp1r5;1524848929695;1524848937631;7936;44483.0;7413.833333333333
Identity;sbsparkidentityp1r4;1524848743163;1524848753140;9977;54460.0;7780.0
Identity;sbsparkidentityp1r3;1524848555924;1524848562846;6922;61382.0;7672.75
Identity;sbsparkidentityp1r2;1524848369238;1524848376103;6865;68247.0;7583.0
Identity;sbsparkidentityp1r1;1524839548815;1524839555700;6885;75132.0;7513.2


==> results/2018_30_08__13_30_21_sb_beamflink_grep_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Grep;SB-GREP-RUN-10;1518083982750;1518084001665;18915;18915.0;18915.0
Grep;SB-GREP-RUN-9;1518083646682;1518083666488;19806;38721.0;19360.5
Grep;SB-GREP-RUN-8;1518083311504;1518083331135;19631;58352.0;19450.666666666668
Grep;SB-GREP-RUN-7;1518082975003;1518082995091;20088;78440.0;19610.0
Grep;SB-GREP-RUN-6;1518082642011;1518082662062;20051;98491.0;19698.2
Grep;SB-GREP-RUN-5;1518082304648;1518082323728;19080;117571.0;19595.166666666668
Grep;SB-GREP-RUN-4;1518081971077;1518081992853;21776;139347.0;19906.714285714286
Grep;SB-GREP-RUN-3;1518081634169;1518081654094;19925;159272.0;19909.0
Grep;SB-GREP-RUN-2;1518081299805;1518081320579;20774;180046.0;20005.11111111111
Grep;SB-GREP-RUN-1;1518080965550;1518080985849;20299;200345.0;20034.5


==> results/2018_34_04__18_34_59_sb_beamapex_sample_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Sample;atsbsamplep1r10;1536065763487;1536065892886;129399;129399.0;129399.0
Sample;atsbsamplep1r9;1536065140163;1536065240557;100394;229793.0;114896.5
Sample;atsbsamplep1r8;1536064526909;1536064657770;130861;360654.0;120218.0
Sample;atsbsamplep1r7;1536063908468;1536064044840;136372;497026.0;124256.5
Sample;atsbsamplep1r6;1536063290059;1536063421953;131894;628920.0;125784.0
Sample;atsbsamplep1r5;1536062671420;1536062772746;101326;730246.0;121707.66666666667
Sample;atsbsamplep1r4;1536062048288;1536062177669;129381;859627.0;122803.85714285714
Sample;atsbsamplep1r3;1536061435076;1536061561626;126550;986177.0;123272.125
Sample;atsbsamplep1r2;1536060811763;1536060912726;100963;1087140.0;120793.33333333333
Sample;atsbsamplep1r1;1536060199577;1536060299822;100245;1187385.0;118738.5


==> results/2018_36_15__11_36_08_sb_spark_projection_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Projection;ssbsparkprojectionp2r10;1526383692246;1526383697144;4898;4898.0;4898.0
Projection;ssbsparkprojectionp2r9;1526383519049;1526383522768;3719;8617.0;4308.5
Projection;ssbsparkprojectionp2r8;1526383342188;1526383344818;2630;11247.0;3749.0
Projection;ssbsparkprojectionp2r7;1526383167304;1526383171153;3849;15096.0;3774.0
Projection;ssbsparkprojectionp2r6;1526382992189;1526382994821;2632;17728.0;3545.6
Projection;ssbsparkprojectionp2r5;1526382817331;1526382821509;4178;21906.0;3651.0
Projection;ssbsparkprojectionp2r4;1526382642154;1526382644742;2588;24494.0;3499.1428571428573
Projection;ssbsparkprojectionp2r3;1526382469011;1526382472875;3864;28358.0;3544.75
Projection;ssbsparkprojectionp2r2;1526382292085;1526382294799;2714;31072.0;3452.4444444444443
Projection;ssbsparkprojectionp2r1;1526382118923;1526382122679;3756;34828.0;3482.8


==> results/2018_37_12__16_37_47_sb_beamflink_projection_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Projection;SB-PROJECTION-RUN-10;1518448055210;1518448089103;33893;33893.0;33893.0
Projection;SB-PROJECTION-RUN-9;1518447721289;1518447756324;35035;68928.0;34464.0
Projection;SB-PROJECTION-RUN-8;1518447386975;1518447418205;31230;100158.0;33386.0
Projection;SB-PROJECTION-RUN-7;1518447050060;1518447083720;33660;133818.0;33454.5
Projection;SB-PROJECTION-RUN-6;1518446716122;1518446750366;34244;168062.0;33612.4
Projection;SB-PROJECTION-RUN-5;1518446382125;1518446415666;33541;201603.0;33600.5
Projection;SB-PROJECTION-RUN-4;1518446044873;1518446075907;31034;232637.0;33233.857142857145
Projection;SB-PROJECTION-RUN-3;1518445711017;1518445746720;35703;268340.0;33542.5
Projection;SB-PROJECTION-RUN-2;1518445374262;1518445407028;32766;301106.0;33456.22222222222
Projection;SB-PROJECTION-RUN-1;1518445043026;1518445077272;34246;335352.0;33535.2


==> results/2018_37_19__10_37_57_sb_beamspark_grep_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Grep;sbsparkgrepp110;1523873133159;1523873141836;8677;8677.0;8677.0
Grep;sbsparkgrepp19;1523872987746;1523872996056;8310;16987.0;8493.5
Grep;sbsparkgrepp18;1523872842362;1523872851423;9061;26048.0;8682.666666666666
Grep;sbsparkgrepp17;1523872696512;1523872704361;7849;33897.0;8474.25
Grep;sbsparkgrepp16;1523872551013;1523872560920;9907;43804.0;8760.8
Grep;sbsparkgrepp15;1523872405469;1523872414728;9259;53063.0;8843.833333333334
Grep;sbsparkgrepp14;1523872260053;1523872268424;8371;61434.0;8776.285714285714
Grep;sbsparkgrepp13;1523872114455;1523872122601;8146;69580.0;8697.5
Grep;sbsparkgrepp12;1523871968667;1523871977072;8405;77985.0;8665.0
Grep;sbsparkgrepp11;1523871823251;1523871832088;8837;86822.0;8682.2


==> results/2018_38_01__10_38_21_sb_flink_sample_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Sample;fsbflinksamplep2r10;1527839646926;1527839650862;3936;3936.0;3936.0
Sample;fsbflinksamplep2r9;1527839525457;1527839527727;2270;6206.0;3103.0
Sample;fsbflinksamplep2r8;1527839404335;1527839408613;4278;10484.0;3494.6666666666665
Sample;fsbflinksamplep2r7;1527839283364;1527839285909;2545;13029.0;3257.25
Sample;fsbflinksamplep2r6;1527839162474;1527839164678;2204;15233.0;3046.6
Sample;fsbflinksamplep2r5;1527839041446;1527839045708;4262;19495.0;3249.1666666666665
Sample;fsbflinksamplep2r4;1527838919899;1527838921693;1794;21289.0;3041.285714285714
Sample;fsbflinksamplep2r3;1527838798814;1527838801193;2379;23668.0;2958.5
Sample;fsbflinksamplep2r2;1527838677906;1527838679935;2029;25697.0;2855.222222222222
Sample;fsbflinksamplep2r1;1527838556690;1527838560950;4260;29957.0;2995.7


==> results/2018_38_05__16_38_43_sb_beamflink_identity_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Identity;SB-IDENTITY-RUN-10;1517842201270;1517842230722;29452;29452.0;29452.0
Identity;SB-IDENTITY-RUN-9;1517841866449;1517841897676;31227;60679.0;30339.5
Identity;SB-IDENTITY-RUN-8;1517841531379;1517841561429;30050;90729.0;30243.0
Identity;SB-IDENTITY-RUN-7;1517841198468;1517841227509;29041;119770.0;29942.5
Identity;SB-IDENTITY-RUN-6;1517840860900;1517840890139;29239;149009.0;29801.8
Identity;SB-IDENTITY-RUN-5;1517840526152;1517840557854;31702;180711.0;30118.5
Identity;SB-IDENTITY-RUN-4;1517840192707;1517840223659;30952;211663.0;30237.571428571428
Identity;SB-IDENTITY-RUN-3;1517839855157;1517839885846;30689;242352.0;30294.0
Identity;SB-IDENTITY-RUN-2;1517839519765;1517839548895;29130;271482.0;30164.666666666668
Identity;SB-IDENTITY-RUN-1;1517839186620;1517839217907;31287;302769.0;30276.9


==> results/2018_38_24__09_38_30_sb_beamspark_sample_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Sample;sbsparksamplep2r10;1527091786571;1527091797890;11319;11319.0;11319.0
Sample;sbsparksamplep2r9;1527091610835;1527091623583;12748;24067.0;12033.5
Sample;sbsparksamplep2r8;1527091434843;1527091445635;10792;34859.0;11619.666666666666
Sample;sbsparksamplep2r7;1527091259657;1527091270325;10668;45527.0;11381.75
Sample;sbsparksamplep2r6;1527091083680;1527091095355;11675;57202.0;11440.4
Sample;sbsparksamplep2r5;1527090907665;1527090918283;10618;67820.0;11303.333333333334
Sample;sbsparksamplep2r4;1527090731653;1527090742490;10837;78657.0;11236.714285714286
Sample;sbsparksamplep2r3;1527090557542;1527090571699;14157;92814.0;11601.75
Sample;sbsparksamplep2r2;1527090380049;1527090391084;11035;103849.0;11538.777777777777
Sample;sbsparksamplep2r1;1527090201231;1527090212217;10986;114835.0;11483.5


==> results/2018_38_24__10_38_14_sb_beamapex_identity_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Identity;atsbidentityp2r10;1535046658103;1535046891227;233124;233124.0;233124.0
Identity;atsbidentityp2r9;1535059405809;1535059645711;239902;473026.0;236513.0
Identity;atsbidentityp2r8;1535058786681;1535059022999;236318;709344.0;236448.0
Identity;atsbidentityp2r7;1535058169101;1535058409591;240490;949834.0;237458.5
Identity;atsbidentityp2r6;1534849987441;1534850230599;243158;1192992.0;238598.4
Identity;atsbidentityp2r5;1534848776419;1534849013874;237455;1430447.0;238407.83333333334
Identity;atsbidentityp2r4;1535057025450;1535057286882;261432;1691879.0;241697.0
Identity;atsbidentityp2r3;1535054560220;1535054798496;238276;1930155.0;241269.375
Identity;atsbidentityp2r2;1534788448111;1534788685909;237798;2167953.0;240883.66666666666
Identity;atsbidentityp2r1;1534791022137;1534791264296;242159;2410112.0;241011.2


==> results/2018_39_03__14_39_51_sb_beamapex_sample_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Sample;atsbsamplep2r10;1535471503379;1535471629889;126510;126510.0;126510.0
Sample;atsbsamplep2r9;1535470880968;1535471007312;126344;252854.0;126427.0
Sample;atsbsamplep2r8;1535470267188;1535470400711;133523;386377.0;128792.33333333333
Sample;atsbsamplep2r7;1535469648193;1535469745903;97710;484087.0;121021.75
Sample;atsbsamplep2r6;1535469025569;1535469177813;152244;636331.0;127266.2
Sample;atsbsamplep2r5;1535468410905;1535468509251;98346;734677.0;122446.16666666667
Sample;atsbsamplep2r4;1535467788821;1535467911202;122381;857058.0;122436.85714285714
Sample;atsbsamplep2r3;1535467174603;1535467307191;132588;989646.0;123705.75
Sample;atsbsamplep2r2;1535466555140;1535466661398;106258;1095904.0;121767.11111111111
Sample;atsbsamplep2r1;1535465941216;1535466102041;160825;1256729.0;125672.9


==> results/2018_40_17__16_40_19_sb_spark_identity_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Identity;ssbsparkidentityp1r10;1526572358487;1526572362391;3904;3904.0;3904.0
Identity;ssbsparkidentityp1r9;1526572182575;1526572186366;3791;7695.0;3847.5
Identity;ssbsparkidentityp1r8;1526572006427;1526572009402;2975;10670.0;3556.6666666666665
Identity;ssbsparkidentityp1r7;1526571830532;1526571833322;2790;13460.0;3365.0
Identity;ssbsparkidentityp1r6;1526571656238;1526571659421;3183;16643.0;3328.6
Identity;ssbsparkidentityp1r5;1526571480227;1526571484050;3823;20466.0;3411.0
Identity;ssbsparkidentityp1r4;1526571305093;1526571307936;2843;23309.0;3329.8571428571427
Identity;ssbsparkidentityp1r3;1526571128267;1526571131300;3033;26342.0;3292.75
Identity;ssbsparkidentityp1r2;1526570953193;1526570955818;2625;28967.0;3218.5555555555557
Identity;ssbsparkidentityp1r1;1526570778191;1526570781826;3635;32602.0;3260.2


==> results/2018_41_30__15_41_16_sb_beamflink_sample_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Sample;sbflinksamplep1r10;1527693555975;1527693581450;25475;25475.0;25475.0
Sample;sbflinksamplep1r9;1527686219164;1527686245213;26049;51524.0;25762.0
Sample;sbflinksamplep1r8;1527686075780;1527686099886;24106;75630.0;25210.0
Sample;sbflinksamplep1r7;1527693126380;1527693154903;28523;104153.0;26038.25
Sample;sbflinksamplep1r6;1527692983668;1527693010622;26954;131107.0;26221.4
Sample;sbflinksamplep1r5;1527692840002;1527692867206;27204;158311.0;26385.166666666668
Sample;sbflinksamplep1r4;1527685502952;1527685530726;27774;186085.0;26583.571428571428
Sample;sbflinksamplep1r3;1527685359750;1527685384797;25047;211132.0;26391.5
Sample;sbflinksamplep1r2;1527692410191;1527692437025;26834;237966.0;26440.666666666668
Sample;sbflinksamplep1r1;1527685073123;1527685101307;28184;266150.0;26615.0


==> results/2018_42_17__17_42_57_sb_spark_projection_p1.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Projection;ssbsparkprojectionp1r10;1526577064448;1526577067010;2562;2562.0;2562.0
Projection;ssbsparkprojectionp1r9;1526576888057;1526576890621;2564;5126.0;2563.0
Projection;ssbsparkprojectionp1r8;1526576712690;1526576716758;4068;9194.0;3064.6666666666665
Projection;ssbsparkprojectionp1r7;1526576536223;1526576538819;2596;11790.0;2947.5
Projection;ssbsparkprojectionp1r6;1526576360559;1526576363534;2975;14765.0;2953.0
Projection;ssbsparkprojectionp1r5;1526576185436;1526576188042;2606;17371.0;2895.1666666666665
Projection;ssbsparkprojectionp1r4;1526576010359;1526576012955;2596;19967.0;2852.4285714285716
Projection;ssbsparkprojectionp1r3;1526575836985;1526575841571;4586;24553.0;3069.125
Projection;ssbsparkprojectionp1r2;1526575660051;1526575664495;4444;28997.0;3221.8888888888887
Projection;ssbsparkprojectionp1r1;1526575483926;1526575486706;2780;31777.0;3177.7


==> results/2018_42_24__11_42_22sb_spark_sample_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Sample;ssbsparksamplep2r10;1527159992951;1527159995018;2067;2067.0;2067.0
Sample;ssbsparksamplep2r9;1527159808968;1527159810992;2024;4091.0;2045.5
Sample;ssbsparksamplep2r8;1527159626055;1527159629609;3554;7645.0;2548.3333333333335
Sample;ssbsparksamplep2r7;1527159440233;1527159442262;2029;9674.0;2418.5
Sample;ssbsparksamplep2r6;1527159257534;1527159259966;2432;12106.0;2421.2
Sample;ssbsparksamplep2r5;1527159075846;1527159077766;1920;14026.0;2337.6666666666665
Sample;ssbsparksamplep2r4;1527158890499;1527158892414;1915;15941.0;2277.285714285714
Sample;ssbsparksamplep2r3;1527158708999;1527158710856;1857;17798.0;2224.75
Sample;ssbsparksamplep2r2;1527158523407;1527158525309;1902;19700.0;2188.8888888888887
Sample;ssbsparksamplep2r1;1527158340383;1527158342287;1904;21604.0;2160.4


==> results/2018_44_16__15_44_46_sb_spark_grep_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Grep;ssbsparkgrepp2r10;1526404701982;1526404703086;1104;1104.0;1104.0
Grep;ssbsparkgrepp2r9;1526404525286;1526404526357;1071;2175.0;1087.5
Grep;ssbsparkgrepp2r8;1526404350467;1526404351730;1263;3438.0;1146.0
Grep;ssbsparkgrepp2r7;1526404175285;1526404176374;1089;4527.0;1131.75
Grep;ssbsparkgrepp2r6;1526404000379;1526404001658;1279;5806.0;1161.2
Grep;ssbsparkgrepp2r5;1526403825133;1526403826191;1058;6864.0;1144.0
Grep;ssbsparkgrepp2r4;1526403650149;1526403651560;1411;8275.0;1182.142857142857
Grep;ssbsparkgrepp2r3;1526403475103;1526403476314;1211;9486.0;1185.75
Grep;ssbsparkgrepp2r2;1526403301289;1526403302605;1316;10802.0;1200.2222222222222
Grep;ssbsparkgrepp2r1;1526403124638;1526403125895;1257;12059.0;1205.9


==> results/2018_45_07__14_45_33_sb_apex_grep_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Grep;asbgrepp2r10;1533644551452;1533644555122;3670;3670.0;3670.0
Grep;asbgrepp2r9;1533644371681;1533644375577;3896;7566.0;3783.0
Grep;asbgrepp2r8;1533644191151;1533644194898;3747;11313.0;3771.0
Grep;asbgrepp2r7;1533644010108;1533644013818;3710;15023.0;3755.75
Grep;asbgrepp2r6;1533643829381;1533643832129;2748;17771.0;3554.2
Grep;asbgrepp2r5;1533643649526;1533643652604;3078;20849.0;3474.8333333333335
Grep;asbgrepp2r4;1533643469184;1533643472196;3012;23861.0;3408.714285714286
Grep;asbgrepp2r3;1533643289435;1533643292163;2728;26589.0;3323.625
Grep;asbgrepp2r2;1533643110217;1533643113785;3568;30157.0;3350.777777777778
Grep;asbgrepp2r1;1533642936107;1533642939658;3551;33708.0;3370.8


==> results/2018_47_08__14_47_57_sb_beamflink_projection_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Projection;SB-PROJECTION-RUN-P2-10;1520514705680;1520514738529;32849;32849.0;32849.0
Projection;SB-PROJECTION-RUN-P2-9;1520514562892;1520514596869;33977;66826.0;33413.0
Projection;SB-PROJECTION-RUN-P2-8;1520514418803;1520514449522;30719;97545.0;32515.0
Projection;SB-PROJECTION-RUN-P2-7;1520514275290;1520514308693;33403;130948.0;32737.0
Projection;SB-PROJECTION-RUN-P2-6;1520514132181;1520514164417;32236;163184.0;32636.8
Projection;SB-PROJECTION-RUN-P2-5;1520513990296;1520514021918;31622;194806.0;32467.666666666668
Projection;SB-PROJECTION-RUN-P2-4;1520513844926;1520513876939;32013;226819.0;32402.714285714286
Projection;SB-PROJECTION-RUN-P2-3;1520513701692;1520513736491;34799;261618.0;32702.25
Projection;SB-PROJECTION-RUN-P2-2;1520513559227;1520513590215;30988;292606.0;32511.777777777777
Projection;SB-PROJECTION-RUN-P2-1;1520513331211;1520513371938;40727;333333.0;33333.3


==> results/2018_49_23__18_49_58_sb_beamapex_projection_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Projection;atsbprojectionp2r10;1535041827801;1535042060995;233194;233194.0;233194.0
Projection;atsbprojectionp2r9;1535039877247;1535040123875;246628;479822.0;239911.0
Projection;atsbprojectionp2r8;1535039259409;1535039497673;238264;718086.0;239362.0
Projection;atsbprojectionp2r7;1535038640450;1535038907652;267202;985288.0;246322.0
Projection;atsbprojectionp2r6;1535042616103;1535042850895;234792;1220080.0;244016.0
Projection;atsbprojectionp2r5;1535037402366;1535037639595;237229;1457309.0;242884.83333333334
Projection;atsbprojectionp2r4;1535036785923;1535037025437;239514;1696823.0;242403.2857142857
Projection;atsbprojectionp2r3;1535036165910;1535036403027;237117;1933940.0;241742.5
Projection;atsbprojectionp2r2;1535035550525;1535035789581;239056;2172996.0;241444.0
Projection;atsbprojectionp2r1;1535042196528;1535042437051;240523;2413519.0;241351.9


==> results/2018_50_02__17_50_11_sb_beamspark_identity_p2r.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Identity;sbsparkidentityp2r10;1525282930224;1525282943345;13121;13121.0;13121.0
Identity;sbsparkidentityp2r9;1525282742699;1525282754646;11947;25068.0;12534.0
Identity;sbsparkidentityp2r8;1525282557202;1525282569211;12009;37077.0;12359.0
Identity;sbsparkidentityp2r7;1525282367679;1525282380569;12890;49967.0;12491.75
Identity;sbsparkidentityp2r6;1525282180298;1525282192003;11705;61672.0;12334.4
Identity;sbsparkidentityp2r5;1525281994333;1525282008842;14509;76181.0;12696.833333333334
Identity;sbsparkidentityp2r4;1525281806597;1525281819101;12504;88685.0;12669.285714285714
Identity;sbsparkidentityp2r3;1525281619185;1525281631677;12492;101177.0;12647.125
Identity;sbsparkidentityp2r2;1525281431585;1525281445416;13831;115008.0;12778.666666666666
Identity;sbsparkidentityp2r1;1525281242425;1525281254902;12477;127485.0;12748.5


==> results/2018_50_03__14_50_43_sb_beamspark_projection_p2r.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Projection;sbsparkprojectionp2r10;1525351033472;1525351047328;13856;13856.0;13856.0
Projection;sbsparkprojectionp2r9;1525350846062;1525350860461;14399;28255.0;14127.5
Projection;sbsparkprojectionp2r8;1525350658465;1525350673571;15106;43361.0;14453.666666666666
Projection;sbsparkprojectionp2r7;1525350469113;1525350483840;14727;58088.0;14522.0
Projection;sbsparkprojectionp2r6;1525350283094;1525350299552;16458;74546.0;14909.2
Projection;sbsparkprojectionp2r5;1525350095736;1525350112516;16780;91326.0;15221.0
Projection;sbsparkprojectionp2r4;1525349901889;1525349916351;14462;105788.0;15112.57142857143
Projection;sbsparkprojectionp2r3;1525349715918;1525349730131;14213;120001.0;15000.125
Projection;sbsparkprojectionp2r2;1525349528153;1525349542190;14037;134038.0;14893.111111111111
Projection;sbsparkprojectionp2r1;1525349340939;1525349354247;13308;147346.0;14734.6


==> results/2018_53_15__10_53_49_sb_spark_identity_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Identity;ssbsparkidentityp2r10;1526380826009;1526380828786;2777;2777.0;2777.0
Identity;ssbsparkidentityp2r9;1526380649113;1526380652001;2888;5665.0;2832.5
Identity;ssbsparkidentityp2r8;1526380474026;1526380477671;3645;9310.0;3103.3333333333335
Identity;ssbsparkidentityp2r7;1526380298998;1526380301592;2594;11904.0;2976.0
Identity;ssbsparkidentityp2r6;1526380124186;1526380127824;3638;15542.0;3108.4
Identity;ssbsparkidentityp2r5;1526379949024;1526379951737;2713;18255.0;3042.5
Identity;ssbsparkidentityp2r4;1526379774093;1526379778415;4322;22577.0;3225.285714285714
Identity;ssbsparkidentityp2r3;1526379599329;1526379602310;2981;25558.0;3194.75
Identity;ssbsparkidentityp2r2;1526379424222;1526379428008;3786;29344.0;3260.4444444444443
Identity;ssbsparkidentityp2r1;1526379250356;1526379253281;2925;32269.0;3226.9


==> results/2018_56_07__10_56_07_sb_apex_identity_p2.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Identity;asbidentityp2r10;1533629635662;1533629641514;5852;5852.0;5852.0
Identity;asbidentityp2r9;1533629455180;1533629461061;5881;11733.0;5866.5
Identity;asbidentityp2r8;1533629275084;1533629281283;6199;17932.0;5977.333333333333
Identity;asbidentityp2r7;1533629095455;1533629102656;7201;25133.0;6283.25
Identity;asbidentityp2r6;1533628915081;1533628919378;4297;29430.0;5886.0
Identity;asbidentityp2r5;1533628735305;1533628741071;5766;35196.0;5866.0
Identity;asbidentityp2r4;1533628554413;1533628558551;4138;39334.0;5619.142857142857
Identity;asbidentityp2r3;1533628374164;1533628380279;6115;45449.0;5681.125
Identity;asbidentityp2r2;1533628195342;1533628200640;5298;50747.0;5638.555555555556
Identity;asbidentityp2r1;1533628018225;1533628024591;6366;57113.0;5711.3


==> results/2018_56_25__15_56_09_sb_beamspark_projection_p1r.csv <==
query;topic;firstTS;lastTS;diff;sum;avg
Projection;sbsparkprojectionp1r10;1524668916326;1524668924736;8410;8410.0;8410.0
Projection;sbsparkprojectionp1r9;1524668743200;1524668755351;12151;20561.0;10280.5
Projection;sbsparkprojectionp1r8;1524668562696;1524668573816;11120;31681.0;10560.333333333334
Projection;sbsparkprojectionp1r7;1524668388362;1524668397263;8901;40582.0;10145.5
Projection;sbsparkprojectionp1r6;1524668215325;1524668224899;9574;50156.0;10031.2
Projection;sbsparkprojectionp1r5;1524668039272;1524668048090;8818;58974.0;9829.0
Projection;sbsparkprojectionp1r4;1524667866806;1524667877009;10203;69177.0;9882.42857142857
Projection;sbsparkprojectionp1r3;1524667690737;1524667700278;9541;78718.0;9839.75
Projection;sbsparkprojectionp1r2;1524667518199;1524667529383;11184;89902.0;9989.111111111111
Projection;sbsparkprojectionp1r1;1524656455741;1524656466529;10788;100690.0;10069.0


==> results/results_all.csv <==
label;query;topic;firstTS;lastTS;diff;sum;avg
Apex Beam P1;Grep;atsbgrepp1r1;1536152492961;1536152496172;3211;37621.0;3762.1
Apex Beam P1;Identity;atsbidentityp1r1;1536560548405;1536560779120;230715;2375314.0;237531.4
Apex Beam P1;Projection;atsbprojectionp1r1;1536323518774;1536323761210;242436;2299070.0;229907.0
Apex Beam P1;Sample;atsbsamplep1r1;1536060199577;1536060299822;100245;1187385.0;118738.5
Apex Beam P2;Grep;atsbgrepp2r1;1535102164923;1535102168241;3318;25778.0;2577.8
Apex Beam P2;Identity;atsbidentityp2r1;1534791022137;1534791264296;242159;2410112.0;241011.2
Apex Beam P2;Projection;atsbprojectionp2r1;1535042196528;1535042437051;240523;2413519.0;241351.9
Apex Beam P2;Sample;atsbsamplep2r1;1535465941216;1535466102041;160825;1256729.0;125672.9
Apex P1;Grep;asbogrepp1r1;1537525988264;1537525992090;3826;35750.0;3575.0
Apex P1;Identity;asbidentityp1r1;1536849083742;1536849087499;3757;33475.0;3347.5
Apex P1;Projection;asbprojectionp1r1;1537292007349;1537292011940;4591;47531.0;4753.1
Apex P1;Sample;asbosamplep1r1;1537370765688;1537370769430;3742;41012.0;4101.2
Apex P2;Grep;asbgrepp2r1;1533642936107;1533642939658;3551;33708.0;3370.8
Apex P2;Identity;asbidentityp2r1;1533628018225;1533628024591;6366;57113.0;5711.3
Apex P2;Projection;asbprojectionp2r1;1533716903341;1533716906977;3636;35204.0;3520.4
Apex P2;Sample;asbsamplep2r1;1533720224651;1533720228040;3389;35520.0;3552.0
Flink Beam P1;Grep;SB-GREP-RUN-1;1518080965550;1518080985849;20299;200345.0;20034.5
Flink Beam P1;Identity;SB-IDENTITY-RUN-1;1517839186620;1517839217907;31287;302769.0;30276.9
Flink Beam P1;Projection;SB-PROJECTION-RUN-1;1518445043026;1518445077272;34246;335352.0;33535.2
Flink Beam P1;Sample;sbflinksamplep1r1;1527685073123;1527685101307;28184;266150.0;26615.0
Flink Beam P2;Grep;SB-GREP-RUN-P2-1;1520524512796;1520524533185;20389;204631.0;20463.1
Flink Beam P2;Identity;SB-IDENTITY-RUN-P2-1;1521033234927;1521033266984;32057;329671.0;32967.1
Flink Beam P2;Projection;SB-PROJECTION-RUN-P2-1;1520513331211;1520513371938;40727;333333.0;33333.3
Flink Beam P2;Sample;sbflinksamplep2r1;1527756747902;1527756777203;29301;268799.0;26879.9
Flink P1;Grep;FSB-GREP-RUN-1;1518100964704;1518100966809;2105;15806.0;1580.6
Flink P1;Identity;FSB-IDENTITY-RUN-1;1517915321283;1517915324288;3005;65228.0;6522.8
Flink P1;Projection;FSB-PROJECTION-RUN-1;1518701289650;1518701295845;6195;60975.0;6097.5
Flink P1;Sample;fsbflinksamplep1r1;1527842792906;1527842795188;2282;20853.0;2085.3
Flink P2;Grep;FSB-GREP-RUN-P2-1;1520526899335;1520526901204;1869;14259.0;1425.9
Flink P2;Identity;FSB-IDENTITY-RUN-P2-1;1521034886694;1521034891139;4445;37406.0;3740.6
Flink P2;Projection;FSB-PROJECTION-RUN-P2-1;1520517495148;1520517499946;4798;54735.0;5473.5
Flink P2;Sample;fsbflinksamplep2r1;1527838556690;1527838560950;4260;29957.0;2995.7
Spark Beam P1;Grep;sbsparkgrepp1r1;1524835974480;1524835981277;6797;63387.0;6338.7
Spark Beam P1;Identity;sbsparkidentityp1r1;1524839548815;1524839555700;6885;75132.0;7513.2
Spark Beam P1;Projection;sbsparkprojectionp1r1;1524656455741;1524656466529;10788;100690.0;10069.0
Spark Beam P1;Sample;sbsparksamplep1r1;1527003133329;1527003144459;11130;109966.0;10996.6
Spark Beam P2;Grep;sbsparkgrepp2r1;1525278060880;1525278072947;12067;117992.0;11799.2
Spark Beam P2;Identity;sbsparkidentityp2r1;1525281242425;1525281254902;12477;127485.0;12748.5
Spark Beam P2;Projection;sbsparkprojectionp2r1;1525349340939;1525349354247;13308;147346.0;14734.6
Spark Beam P2;Sample;sbsparksamplep2r1;1527090201231;1527090212217;10986;114835.0;11483.5
Spark P1;Grep;ssbsparkgrepp1r1;1526568119241;1526568120643;1402;12814.0;1281.4
Spark P1;Identity;ssbsparkidentityp1r1;1526570778191;1526570781826;3635;32602.0;3260.2
Spark P1;Projection;ssbsparkprojectionp1r1;1526575483926;1526575486706;2780;31777.0;3177.7
Spark P1;Sample;ssbsparksamplep1r1;1527162461271;1527162463698;2427;22251.0;2225.1
Spark P2;Grep;ssbsparkgrepp2r1;1526403124638;1526403125895;1257;12059.0;1205.9
Spark P2;Identity;ssbsparkidentityp2r1;1526379250356;1526379253281;2925;32269.0;3226.9
Spark P2;Projection;ssbsparkprojectionp2r1;1526382118923;1526382122679;3756;34828.0;3482.8
Spark P2;Sample;ssbsparksamplep2r1;1527158340383;1527158342287;1904;21604.0;2160.4

==> results/results_grep.csv <==
label;query;topic;firstTS;lastTS;diff;sum;avg
Apex Beam P1;Grep;atsbgrepp1r1;1536152492961;1536152496172;3211;37621.0;3762.1
Apex Beam P2;Grep;atsbgrepp2r1;1535102164923;1535102168241;3318;25778.0;2577.8
Apex P1;Grep;asbogrepp1r1;1537525988264;1537525992090;3826;35750.0;3575.0
Apex P2;Grep;asbgrepp2r1;1533642936107;1533642939658;3551;33708.0;3370.8
Flink Beam P1;Grep;SB-GREP-RUN-1;1518080965550;1518080985849;20299;200345.0;20034.5
Flink Beam P2;Grep;SB-GREP-RUN-P2-1;1520524512796;1520524533185;20389;204631.0;20463.1
Flink P1;Grep;FSB-GREP-RUN-1;1518100964704;1518100966809;2105;15806.0;1580.6
Flink P2;Grep;FSB-GREP-RUN-P2-1;1520526899335;1520526901204;1869;14259.0;1425.9
Spark Beam P1;Grep;sbsparkgrepp1r1;1524835974480;1524835981277;6797;63387.0;6338.7
Spark Beam P2;Grep;sbsparkgrepp2r1;1525278060880;1525278072947;12067;117992.0;11799.2
Spark P1;Grep;ssbsparkgrepp1r1;1526568119241;1526568120643;1402;12814.0;1281.4
Spark P2;Grep;ssbsparkgrepp2r1;1526403124638;1526403125895;1257;12059.0;1205.9

==> results/results_identity.csv <==
label;query;topic;firstTS;lastTS;diff;sum;avg
Apex Beam P1;Identity;atsbidentityp1r1;1536560548405;1536560779120;230715;2375314.0;237531.4
Apex Beam P2;Identity;atsbidentityp2r1;1534791022137;1534791264296;242159;2410112.0;241011.2
Apex P1;Identity;asbidentityp1r1;1536849083742;1536849087499;3757;33475.0;3347.5
Apex P2;Identity;asbidentityp2r1;1533628018225;1533628024591;6366;57113.0;5711.3
Flink Beam P1;Identity;SB-IDENTITY-RUN-1;1517839186620;1517839217907;31287;302769.0;30276.9
Flink Beam P2;Identity;SB-IDENTITY-RUN-P2-1;1521033234927;1521033266984;32057;329671.0;32967.1
Flink P1;Identity;FSB-IDENTITY-RUN-1;1517915321283;1517915324288;3005;65228.0;6522.8
Flink P2;Identity;FSB-IDENTITY-RUN-P2-1;1521034886694;1521034891139;4445;37406.0;3740.6
Spark Beam P1;Identity;sbsparkidentityp1r1;1524839548815;1524839555700;6885;75132.0;7513.2
Spark Beam P2;Identity;sbsparkidentityp2r1;1525281242425;1525281254902;12477;127485.0;12748.5
Spark P1;Identity;ssbsparkidentityp1r1;1526570778191;1526570781826;3635;32602.0;3260.2
Spark P2;Identity;ssbsparkidentityp2r1;1526379250356;1526379253281;2925;32269.0;3226.9

==> results/results_projection.csv <==
label;query;topic;firstTS;lastTS;diff;sum;avg
Apex Beam P1;Projection;atsbprojectionp1r1;1536323518774;1536323761210;242436;2299070.0;229907.0
Apex Beam P2;Projection;atsbprojectionp2r1;1535042196528;1535042437051;240523;2413519.0;241351.9
Apex P1;Projection;asbprojectionp1r1;1537292007349;1537292011940;4591;47531.0;4753.1
Apex P2;Projection;asbprojectionp2r1;1533716903341;1533716906977;3636;35204.0;3520.4
Flink Beam P1;Projection;SB-PROJECTION-RUN-1;1518445043026;1518445077272;34246;335352.0;33535.2
Flink Beam P2;Projection;SB-PROJECTION-RUN-P2-1;1520513331211;1520513371938;40727;333333.0;33333.3
Flink P1;Projection;FSB-PROJECTION-RUN-1;1518701289650;1518701295845;6195;60975.0;6097.5
Flink P2;Projection;FSB-PROJECTION-RUN-P2-1;1520517495148;1520517499946;4798;54735.0;5473.5
Spark Beam P1;Projection;sbsparkprojectionp1r1;1524656455741;1524656466529;10788;100690.0;10069.0
Spark Beam P2;Projection;sbsparkprojectionp2r1;1525349340939;1525349354247;13308;147346.0;14734.6
Spark P1;Projection;ssbsparkprojectionp1r1;1526575483926;1526575486706;2780;31777.0;3177.7
Spark P2;Projection;ssbsparkprojectionp2r1;1526382118923;1526382122679;3756;34828.0;3482.8

==> results/results_sample.csv <==
label;query;topic;firstTS;lastTS;diff;sum;avg
Apex Beam P1;Sample;atsbsamplep1r1;1536060199577;1536060299822;100245;1187385.0;118738.5
Apex Beam P2;Sample;atsbsamplep2r1;1535465941216;1535466102041;160825;1256729.0;125672.9
Apex P1;Sample;asbosamplep1r1;1537370765688;1537370769430;3742;41012.0;4101.2
Apex P2;Sample;asbsamplep2r1;1533720224651;1533720228040;3389;35520.0;3552.0
Flink Beam P1;Sample;sbflinksamplep1r1;1527685073123;1527685101307;28184;266150.0;26615.0
Flink Beam P2;Sample;sbflinksamplep2r1;1527756747902;1527756777203;29301;268799.0;26879.9
Flink P1;Sample;fsbflinksamplep1r1;1527842792906;1527842795188;2282;20853.0;2085.3
Flink P2;Sample;fsbflinksamplep2r1;1527838556690;1527838560950;4260;29957.0;2995.7
Spark Beam P1;Sample;sbsparksamplep1r1;1527003133329;1527003144459;11130;109966.0;10996.6
Spark Beam P2;Sample;sbsparksamplep2r1;1527090201231;1527090212217;10986;114835.0;11483.5
Spark P1;Sample;ssbsparksamplep1r1;1527162461271;1527162463698;2427;22251.0;2225.1
Spark P2;Sample;ssbsparksamplep2r1;1527158340383;1527158342287;1904;21604.0;2160.4

==> results/results_speedup.csv <==
system;factor
Apex Identity;56.578429061671656
Apex Sample;32.16650998460789
Apex Projection;58.463997972943375
Apex Grep;0.9085399693459502
Flink Identity;6.727510834287811
Flink Sample;10.867989652317734
Flink Projection;5.79488512413214
Flink Grep;13.513128143516774
Spark Identity;3.1276084545858067
Spark Sample;5.12876043088078
Spark Projection;3.699660227500101
Spark Grep;7.365629086702672

==> results/results_standard_deviation.csv <==
label;stddev
Apex Beam Grep P1;0.5303729725391367
Apex Beam Grep P2;0.2655246881176965
Apex Beam Identity P1;7.704570879679155
Apex Beam Identity P2;7.342505182837805
Apex Beam Projection P1;12.200477359513439
Apex Beam Projection P2;9.270665773826602
Apex Beam Sample P1;14.888199644349212
Apex Beam Sample P2;19.92171043585364
Apex Grep P1;0.20822727967295737
Apex Grep P2;0.413381131644878
Apex Identity P1;0.46420388839388244
Apex Identity P2;0.8801468116172438
Apex Projection P1;0.7130030084088003
Apex Projection P2;0.2174728488800384
Apex Sample P1;0.4707225934666828
Apex Sample P2;0.24016993983427648
Flink Beam Grep P1;0.7774408337616442
Flink Beam Grep P2;1.0192902874058987
Flink Beam Identity P1;0.9608067911916528
Flink Beam Identity P2;1.0083232071116883
Flink Beam Projection P1;1.4234337919271136
Flink Beam Projection P2;2.7509931679304467
Flink Beam Sample P1;1.3538452644227845
Flink Beam Sample P2;1.2616990489019162
Flink Grep P1;0.18720427345549567
Flink Grep P2;0.1561015374684055
Flink Identity P1;5.7209545672029245
Flink Identity P2;0.7378181618800123
Flink Projection P1;0.28337792786312765
Flink Projection P2;0.6978207864487844
Flink Sample P1;0.26419805071196123
Flink Sample P2;0.9922649898086698
Spark Beam Grep P1;0.25029584495152923
Spark Beam Grep P2;0.5482836492181757
Spark Beam Identity P1;0.8841452143171958
Spark Beam Identity P2;0.831106762094979
Spark Beam Projection P1;1.158567304907229
Spark Beam Projection P2;1.0509300833071626
Spark Beam Sample P1;0.1826779680202296
Spark Beam Sample P2;1.0756030169165574
Spark Grep P1;0.08807292432978477
Spark Grep P2;0.11382042874633709
Spark Identity P1;0.4572731787454847
Spark Identity P2;0.5467336554484277
Spark Projection P1;0.7961165806588881
Spark Projection P2;0.7575478598742128
Spark Sample P1;0.3887401317075457
Spark Sample P2;0.49020999581811875

==> results/results_standard_deviation_allgrouped.csv <==
label;stddev;relstddev
Apex Beam Grep;0.3979488303284166;0.12199114147352028
Apex Beam Identity;7.5235380312584805;0.03145071036184117
Apex Beam Projection;10.735571566670021;0.045739208538646804
Apex Beam Sample;17.404955040101427;0.1419533961462776
Apex Grep;0.3108042056589177;0.09044065237992281
Apex Identity;0.6721753500055632;0.14638901192455928
Apex Projection;0.4652379286444193;0.10589151800077257
Apex Sample;0.3554462666504796;0.09119610321568401
Flink Beam Grep;0.8983655605837715;0.04430812018375302
Flink Beam Identity;0.9845649991516705;0.03115986504275281
Flink Beam Projection;2.08721347992878;0.06248791929284003
Flink Beam Sample;1.3077721566623504;0.04890306848754679
Flink Grep;0.17165290546195058;0.11395726830314251
Flink Identity;3.2293863645414684;0.537158151591029
Flink Projection;0.49059935715595604;0.08698261265055036
Flink Sample;0.6282315202603155;0.2289626115408589
Spark Beam Grep;0.3992897470848525;0.04297740149372373
Spark Beam Identity;0.8576259882060875;0.09143571374046093
Spark Beam Projection;1.1047486941071958;0.09319338070882732
Spark Beam Sample;0.6291404924683934;0.0551386544243475
Spark Grep;0.10094667653806093;0.08155904404304215
Spark Identity;0.5020034170969562;0.154844618899869
Spark Projection;0.7768322202665505;0.23402174313703944
Spark Sample;0.4394750637628322;0.20080693312892653
